A benchmark for computational analysis of animal behavior, using animal-borne tags

Animal-borne sensors (`bio-loggers') can record a suite of kinematic and environmental data, which are used to elucidate animal ecophysiology and improve conservation efforts. Machine learning techniques are used for interpreting the large amounts of data recorded by bio-loggers, but there exists no common framework for comparing the different machine learning techniques in this domain. This makes it difficult to, for example, identify patterns in what works well for machine learning-based analysis of bio-logger data. It also makes it difficult to evaluate the effectiveness of novel methods developed by the machine learning community. To address this, we present the Bio-logger Ethogram Benchmark (BEBE), a collection of datasets with behavioral annotations, as well as a modeling task and evaluation metrics. BEBE is to date the largest, most taxonomically diverse, publicly available benchmark of this type. Using BEBE, we compare the performance of deep and classical machine learning methods for identifying animal behaviors based on bio-logger data. As an example usage of BEBE, we test an approach based on self-supervised learning. To apply this approach to animal behavior classification, we adapt a deep neural network pre-trained with 700,000 hours of data collected from human wrist-worn accelerometers. We find that deep neural networks out-perform the classical machine learning methods we tested across all nine datasets in BEBE. We additionally find that the approach based on self-supervised learning out-performs the alternatives we tested, especially in settings when there is a low amount of training data available. In light of this, we are able to make concrete suggestions for designing studies that rely on machine learning to infer behavior from bio-logger data. Datasets and code are available at https://github.com/earthspecies/BEBE.

==> image_licensing.txt <==
Gull:
https://commons.wikimedia.org/wiki/File:Black-tailed_Gull_%2823698697404%29.jpg

Western diamondback rattlesnake:
https://www.flickr.com/photos/8373783@N07/2523181024

Polar bear:
https://www.flickr.com/photos/usfwshq/6862203253/in/photostream/

Humpback whale:
https://www.flickr.com/photos/onms/49530678743/in/photolist-2isRFaH-YztU4-YDW51-9WgBth-YzucM-HtQDgR-21GzMsE-FJQ5Ze-drMUZh-2hJrs1p-Hrdnoc-aAmN7h-pSNMTv-HrdnRr-Hr9qa3-2jpxTUK-djRLuC-2hynG5r-e4Yxm8-JneXt2-22XQU6N-h4UiPa-Fkgy9b-h4UhXk-2eYsPkg-h4T7Xf-h4UipT-26uWNdS-TeoVCq-h4TaBH-h4Uk3n-rsjgDU-M7YYtb-birbDt-kBJ4m-biVHFP-2manNuv-2kZoUCy-9QoVu4-dyQkdn-9QrJz9-9QoVmH-8n4XjT-peMgwu-csenrA-eXyKTN-JfyR1n-rwm5PD-4vxpeE-ktBFU

%Green sea turtle:
%https://www.flickr.com/photos/28788207@N04/40801516393/in/photolist-25aurjz-6MTRoQ-2jETu13-aUh74T-LJfhM2-DL3UT7-dFfA5a-2hicxZ8-nCSbsQ-dXcYSK-6gYAi8-f5QSeH-ntdhPN-2kZmYyq-2jJdgTs-28Sxyx3-zhAoqT-HdT6Xp-21CQi1Q-aWbLxt-23e11NB-Wgji8H-62Tciw-cvb33U-seD2Mt-8B9Uae-2ksUrVJ-2hwNvAF-2niRCKv-saVxyH-8B9VVK-je8WB4-8B9QmP-Tc4ySE-UmYo2N-23exUPj-nX8GvF-bk98aq-Ezuwku-62T9XE-9tXgtY-JE6uJD-2htPyRG-2krkmoN-62NRcg-nRYQ4X-nTj1eo-kiPSNi-8BcSiY-qVzE/

Green sea turtle:
https://www.flickr.com/photos/dominic-scaglioni/7675367032/in/photolist-cGfgdm-2kutznE-2kZGG5Z-2is9czE-2apAgcW-66nWX4-2hcihR9-M8dKep-oDR9Xh-2koJGtA-s6Nfns-2wS3Fw-iE7yL-2nCGki5-aULwHH-dibnmf-kgwDZu-S2te3y-dXcYYB-2JYm4-bgLahB-NoBSoy-2ixLxhr-25aurjz-6MTRoQ-2jETu13-aUh74T-LJfhM2-DL3UT7-dFfA5a-2hicxZ8-nCSbsQ-dXcYSK-6gYAi8-f5QSeH-ntdhPN-2kZmYyq-2jJdgTs-28Sxyx3-zhAoqT-HdT6Xp-21CQi1Q-aWbLxt-23e11NB-Wgji8H-62Tciw-cvb33U-seD2Mt-8B9Uae-2ksUrVJ

Southern New Zealand Fur Seal:
https://www.flickr.com/photos/volvob12b/16262702189/in/photolist-qM5AM4-2naFbKN-Be8d3p-6mfDgg-2n9dX7i-deLgDa-Vn3kjv-WAzNjB-6mfGE2-W1fui3-RSZJD6-Uw4HS8-jcBCdh-X5LDrh-WwYZEG-WoSmnR-VG1AeU-WAyC98-WkCn97-6mfGpr-WjQNuQ-dB4KoR-2nnDdtT-dB4Kqk-WkC7P5-dB4K7k-WkEbkj-dB4JUR-pb3Hsa-Soodeh-WABdKP-T6vntG-T5Uvq7-8jvJvf-VKCNPx-2emLh39-Szbzqj-RSxBm1-TtrNpz-23nk6T3-SonE8o-WoSpFK-Tr5Wcd-Uw4WqV-Sr4ZmF-GPij3z-WkC9T5-24hSzjT-2j4d3TS-23HiGB1

%Southern New Zealand Fur Seal:
%https://www.flickr.com/photos/volvob12b/26557685398/in/photolist-GsP5By-QLkSwm-23d3PK7-JQ9cVj-VjiBUd-24eWSD3-o6xgDT-qM5AM4-2naFbKN-Be8d3p-6mfDgg-2n9dX7i-deLgDa-Vn3kjv-WAzNjB-6mfGE2-W1fui3-RSZJD6-Uw4HS8-jcBCdh-X5LDrh-WwYZEG-WoSmnR-VG1AeU-WAyC98-WkCn97-6mfGpr-WjQNuQ-dB4KoR-2nnDdtT-dB4Kqk-WkC7P5-dB4K7k-WkEbkj-dB4JUR-pb3Hsa-Soodeh-WABdKP-T6vntG-T5Uvq7-8jvJvf-VKCNPx-2emLh39-Szbzqj-RSxBm1-TtrNpz-23nk6T3-SonE8o-WoSpFK-Tr5Wcd

Carrion crow:
https://www.flickr.com/photos/alexislours/51870568367/


ICONS
https://www.flaticon.com/free-icon/seagull_1137601?term=seagull&page=1&position=6&origin=search&related_id=1137601 
https://www.flaticon.com/free-icon/sitting-dog_87987?term=dog+sit&page=1&position=15&origin=search&related_id=87987
https://www.flaticon.com/free-icon/raven_3504719?term=crow&related_id=3504719

https://www.flaticon.com/free-icon/rattlesnake_4343800?term=rattlesnake&page=1&position=5&origin=search&related_id=4343800
https://www.flaticon.com/free-icon/whale_9375062?term=whale&page=1&position=7&origin=search&related_id=9375062
https://www.flaticon.com/free-icon/seal_1996768?related_id=1996768&origin=search

https://www.flaticon.com/free-icon/polar-bear_1063435?term=polar+bear&related_id=1063435
https://www.flaticon.com/free-icon/turtle_2622036?term=sea+turtle&page=1&position=16&origin=search&related_id=2622036
https://www.flaticon.com/free-icon/walking_6591691?term=human+walking&page=1&position=1&origin=search&related_id=6591691

https://www.flaticon.com/free-icon/dove-of-peace_65138?term=bird+fly&page=1&position=53&origin=search&related_id=65138
